CTNet: Context-based Tandem Network for Semantic Segmentation

Contextual information has been shown to be powerful for semantic segmentation. This work proposes a novel Context-based Tandem Network (CTNet) by interactively exploring the spatial contextual information and the channel contextual information, which can discover the semantic context for semantic segmentation. Specifically, the Spatial Contextual Module (SCM) is leveraged to uncover the spatial contextual dependency between pixels by exploring the correlation between pixels and categories. Meanwhile, the Channel Contextual Module (CCM) is introduced to learn the semantic features including the semantic feature maps and class-specific features by modeling the long-term semantic dependence between channels. The learned semantic features are utilized as the prior knowledge to guide the learning of SCM, which can make SCM obtain more accurate long-range spatial dependency. Finally, to further improve the performance of the learned representations for semantic segmentation, the results of the two context modules are adaptively integrated to achieve better results. Extensive experiments are conducted on three widely-used datasets, i.e., PASCAL-Context, ADE20K and PASCAL VOC2012. The results demonstrate the superior performance of the proposed CTNet by comparison with several state-of-the-art methods.

==> ____________.txt <==
语义分割模型中常用的上下文信息通常分为channel context和spatial context。The goal of 
semantic segmentation is to predict the semantic label for each pixel of the image。

基于上下文的语义分割模型往往利用图像中的上下文信息来提升分割性能，图像处理领域



{S}{emantic} segmentation is a crucial but challenging task in the fields of multimedia and computer vision, which has been applied in various applications. The goal of 
semantic segmentation is to predict the semantic label for each pixel of the image。其中最主要的挑战是如何因此语义分割任务中作重要的两个因素分别是‘类别’和‘像素’。基于上下文的语义分割
模型被广泛的证明了有效性，在分割模型中使用的上下文可以分为spatial context和channel context。不同的上下文信息对模型带来怎样的影响呢？如图一所示，没有引入channel 
context的模型分割的结果往往会引入不属于图像中的类别的信息，我们将其称为类视野缺失问题；而没有引入spatial context的模型分割结果会使pixel分类错误，我们将其称为pixel
视野缺失问题。


however， 仅仅使用spatial context的网络在分割图像中往往会引入不属于图像中的类别信息，如图1第五列所示，其中‘cat’并没有在原图中出现，我们将这种现象称之为类视野缺失

同时，我们发现仅使用spatial context的模型在分割过程中容易识别出不存在图像中的类别信息，如图1第五列所示，图像中没有属于‘sky’的区域，但在分割结果中却将属于‘ground’的像素点识别成了‘sky’，这表明spatial context中并不包含图像中的类别信息。我们将这种现象称之为类视野缺失。
These spatial context-based methods are easy to introduce category information that does not exist in the image during the segmentation process. As shown in the third image in Figure \ref{fig1}, there are no region in the image that belong to \textit{'sky'}, but the pixels belonging 
to \textit{'ground'} are recognized as \textit{'sky'} in the segmentation process.

然而 仅使用channel context的模型在分割过程中容易将混淆图像中的存在的类别信息，我们将这种现象称之为pixel 视野缺失。
容易将pixel的类别错误的识别成图像中的其他类别，   如图1所示，

这些基于空间上下文的方法在表征学习中没有考虑通道信息就不能很好地揭示语义信息，这使得在分割过程中容易引入一些不正确的类别信息。


表明CTnet主要使用的是spatial context，而性能效果最差，表明网络中 随着cp-loss的增加，表明

当b=0时，表示并没有使用cp-loss，虽然CCM的加入使得CTNet依旧引入了channel context，但是在这里表明channel context中还有一些噪声信息。当开始引入CP-loss后，可以使ccm模型在捕获channel context 并选择性的强调与类别相关的特征图，去掉channel context中的噪声信息。
CTnet的channel context的重要性逐渐提升，随着CP-loss的参数的增加，评价指标呈现先增长后降低的趋势。当cp-loss引入后CTnet的性能并没有过大的提升，表明原本的Backbone网络中由少量的channel context。随着CP-loss的重要程度增加，使模型开始获取更全面的channel context
而当cp-loss的参数大于0.1之后，模型性能开始出现下降趋势，表明当CP-loss的权重过大时，使CTnet过多的关注在channel context，从而是使channel context 和spatial context失去了平衡，当a=0.3，b=0.1时，CTnet中的Channel context 和spatial context 的达到了平衡，使得模型获取的context信息最全面
从而得到最好的效果。


根据Softmax(x)的函数表达式我们发现softmax容易出现数值不稳定的现象。当x趋于负无穷时exp(x)下溢出，当x趋于正无穷时，exp(x)上溢出。在公式（6）中softmax函数的输入是BTC, 其中B和C均经过了batchnorm操作，因此将他们中的每个值都限制在了0-1之间。而B转置后与C相乘，因此最终的结果的数值肯定是大于0的，所以不会出现由于数字过小导致的Softmax值下溢的现象，而最后的结果最大极值是不确定的，但是由于Batchnorm后进行点乘后值不会出现过大的现象，以Pytorch为例，他的Softmax实现如下：
template<typename T, typename AccumT, typename OutT>
struct SoftMaxForwardEpilogue {
  __device__ __forceinline__ SoftMaxForwardEpilogue(AccumT max_input, AccumT sum)
    : max_input(max_input)
    , sum(sum) {}

  __device__ __forceinline__ OutT operator()(T input) const {
    return static_cast<OutT>(std::exp(input - max_input) / sum);
  }

  const AccumT max_input;
  const AccumT sum;
};

